The Magellanic Quasars Survey. II. Confirmation of 144 New Active Galactic Nuclei Behind the Southern Edge of the Large Magellanic Cloud

We quadruple the number of quasars known behind the Large Magellanic Cloud (LMC) from 55 (42 in the LMC fields of the third phase of the Optical Gravitational Lensing Experiment (OGLE)) to 200 by spectroscopically confirming 169 (144 new) quasars from a sample of 845 observed candidates in four ~3 deg^2 Anglo-Australian Telescope/AAOmega fields south of the LMC center. The candidates were selected based on their Spitzer mid-infrared colors, X-ray emission, and/or optical variability properties in the database of the OGLE microlensing survey. The contaminating sources can be divided into 115 young stellar objects (YSOs), 17 planetary nebulae (PNe), 39 Be and 24 blue stars, 68 red stars, and 12 objects classed as either YSO/PN or blue star/YSO. There are also 402 targets with either featureless spectra or too low signal-to-noise ratio for source classification. Our quasar sample is 50% (30%) complete at I = 18.6 mag (19.3 mag). The newly discovered active galactic nuclei (AGNs) provide many additional reference points for proper motion studies of the LMC, and the sample includes 10 bright AGNs (I < 18 mag) potentially suitable for absorption line studies. Their primary use, however, is for detailed studies of quasar variability, as they all have long-term, high cadence, continuously growing light curves from the microlensing surveys of the LMC. Completing the existing Magellanic Quasars Survey fields in the LMC and Small Magellanic Cloud should yield a sample of ~700 well-monitored AGNs, and expanding it to the larger regions covered by the OGLE-IV survey should yield a sample of ~3600 AGNs.

==> remaining_objects.txt <==
MQS J044837.48-703619.0 4:48:37.48 -70:36:19.0 99.999 21.357   lmc137.8.7944  N	  0
MQS J044913.76-703955.8 4:49:13.76 -70:39:55.8 20.842 19.526   lmc137.8.2576  N	  0
MQS J045040.25-700249.8 4:50:40.25 -70:02:49.8 20.614 19.502   lmc136.8.4019  N	  0
MQS J045047.65-702416.2 4:50:47.65 -70:24:16.2 20.420 19.270  lmc137.6.13304  N	  0
MQS J045123.04-695003.7 4:51:23.04 -69:50:03.7 20.890 20.302  lmc136.6.23976  N	  0
MQS J045143.04-703352.7 4:51:43.04 -70:33:52.7 20.214 19.878   lmc137.2.2274  N	  0
MQS J045155.55-703703.4 4:51:55.55 -70:37:03.4 19.678 18.813   lmc137.1.1081  red      0
MQS J045158.47-700657.7 4:51:58.47 -70:06:57.7 19.823 19.462  lmc136.8.15149  N	  0
MQS J045213.63-695237.5 4:52:13.63 -69:52:37.5 21.479 20.358  lmc136.7.23711  N	  0
MQS J045215.38-695717.0 4:52:15.38 -69:57:17.0 19.431 18.734  lmc136.7.16150  N	  0
MQS J045216.09-703431.6 4:52:16.09 -70:34:31.6 20.119 19.520   lmc137.2.2808  N	  0
MQS J045221.94-694735.4 4:52:21.94 -69:47:35.4 20.979 20.481  lmc136.6.27765  N	  0
MQS J045251.25-702450.9 4:52:51.25 -70:24:50.9 21.377 20.323   lmc137.3.9452  N	  0
MQS J045257.38-693937.9 4:52:57.38 -69:39:37.9 20.428 19.611   lmc136.4.4497  N	  0
MQS J045257.76-704025.8 4:52:57.76 -70:40:25.8 20.482 19.777   lmc137.1.3017  N	  0
MQS J045308.17-702623.9 4:53:08.17 -70:26:23.9 21.753 20.407   lmc137.2.8880  N	  0
MQS J045314.76-695918.0 4:53:14.76 -69:59:18.0 21.160 19.802   lmc136.2.4119  YSO/PN      0
MQS J045329.83-694928.6 4:53:29.83 -69:49:28.6 99.999 20.736  lmc136.3.15241  N	  0
MQS J045333.13-704409.8 4:53:33.13 -70:44:09.8 99.999 20.455  lmc137.1.14080  N	  0
MQS J045336.12-703502.2 4:53:36.12 -70:35:02.2 99.999 21.078  lmc137.2.24148  YSO      0
MQS J045337.72-702813.3 4:53:37.72 -70:28:13.3 99.999 20.776  lmc137.2.18237  N	  0
MQS J045339.37-703242.7 4:53:39.37 -70:32:42.7 20.578 20.128  lmc137.2.16965  N	  YSO
MQS J045353.12-695232.0 4:53:53.12 -69:52:32.0 21.530 20.636  lmc136.2.11015  N	  0
MQS J045353.43-695148.1 4:53:53.43 -69:51:48.1 21.396 19.291   lmc136.2.5010  N	  0
MQS J045430.42-704437.2 4:54:30.42 -70:44:37.2 21.222 20.684   lmc130.5.6039  N	  0
MQS J045431.58-704818.6 4:54:31.58 -70:48:18.6 18.951 18.829   lmc130.5.1608  N	  0
MQS J045436.89-693704.0 4:54:36.89 -69:37:04.0 21.721 20.071  lmc136.4.27498  YSO      0
MQS J045437.16-700211.8 4:54:37.16 -70:02:11.8 99.999 20.593  lmc136.1.20830  N	  0
MQS J045441.27-711706.9 4:54:41.27 -71:17:06.9 20.422 19.844   lmc130.8.2349  N	  0
MQS J045445.55-693538.8 4:54:45.55 -69:35:38.8 17.693 17.598  lmc136.4.19199  YSO      0
MQS J045500.22-704619.7 4:55:00.22 -70:46:19.7 17.369 17.402	lmc130.5.303  Be	   0
MQS J045518.28-701503.4 4:55:18.28 -70:15:03.4 21.393 20.706   lmc129.5.8602  N	  0
MQS J045525.06-704421.6 4:55:25.06 -70:44:21.6 20.379 19.550   lmc130.5.4044  N	  0
MQS J045539.42-700110.8 4:55:39.42 -70:01:10.8 21.146 20.179  lmc136.1.24548  N	  0
MQS J045550.32-704718.5 4:55:50.32 -70:47:18.5 19.213 18.411   lmc130.5.1304  red      0
MQS J045559.10-693329.1 4:55:59.10 -69:33:29.1 19.541 18.782  lmc128.5.26667  YSO      0
MQS J045600.09-695832.4 4:56:00.09 -69:58:32.4 20.092 18.871	lmc128.7.692  N	  UV
MQS J045608.64-701433.6 4:56:08.64 -70:14:33.6 21.382 20.048   lmc129.5.5744  N	  Radio
MQS J045626.66-702309.1 4:56:26.66 -70:23:09.1 99.999 21.068  lmc129.6.17974  N	  0
MQS J045631.63-702103.4 4:56:31.63 -70:21:03.4 20.922 19.794   lmc129.6.5977  N	  0
MQS J045635.07-703132.3 4:56:35.07 -70:31:32.3 21.156 20.181   lmc129.7.4889  N	  0
MQS J045638.62-703346.1 4:56:38.62 -70:33:46.1 22.131 20.966  lmc129.7.11833  N	  0
MQS J045639.93-695233.9 4:56:39.93 -69:52:33.9 20.347 19.797  lmc128.7.28913  N	  0
MQS J045646.25-693224.5 4:56:46.25 -69:32:24.5 17.566 17.515  lmc128.5.32039  Be	   0
MQS J045656.55-701317.5 4:56:56.55 -70:13:17.5 19.327 18.272  lmc129.5.20168  red      0
MQS J045702.53-703040.9 4:57:02.53 -70:30:40.9 21.188 20.351  lmc129.7.22398  N	  0
MQS J045706.77-695852.9 4:57:06.77 -69:58:52.9 21.113 20.042   lmc128.7.6987  N	  0
MQS J045709.03-710956.4 4:57:09.03 -71:09:56.4 99.999 20.569  lmc130.7.19517  N	  0
MQS J045718.96-695026.5 4:57:18.96 -69:50:26.5 16.638 16.665  lmc128.7.27850  Be	   0
MQS J045723.01-710601.6 4:57:23.01 -71:06:01.6 99.999 20.957  lmc130.7.20197  N	  Gal
MQS J045726.27-702758.4 4:57:26.27 -70:27:58.4 99.999 21.048  lmc129.7.24042  N	  0
MQS J045733.56-705808.4 4:57:33.56 -70:58:08.4 17.979 17.969  lmc130.6.15134  blue      0
MQS J045736.74-695211.5 4:57:36.74 -69:52:11.5 20.777 19.658  lmc128.7.34653  N	  0
MQS J045744.35-710525.8 4:57:44.35 -71:05:25.8 17.386 17.377  lmc130.7.12691  blue      0
MQS J045745.44-700736.3 4:57:45.44 -70:07:36.3 17.605 17.598  lmc128.8.10065  Be	   0
MQS J045755.22-695427.6 4:57:55.22 -69:54:27.6 20.742 19.894  lmc128.7.34966  N	  0
MQS J045801.34-695337.6 4:58:01.34 -69:53:37.6 19.605 18.238  lmc128.7.33783  N	  0
MQS J045807.45-693114.9 4:58:07.45 -69:31:14.9 20.107 19.478  lmc127.8.15430  YSO      0
MQS J045811.61-702344.8 4:58:11.61 -70:23:44.8 17.305 17.030  lmc129.6.19056  Be	   0
MQS J045816.08-700126.5 4:58:16.08 -70:01:26.5 21.132 19.790  lmc128.8.36117  N	  0
MQS J045818.57-700059.8 4:58:18.57 -70:00:59.8 21.443 20.250  lmc128.8.37066  N	  0
MQS J045822.33-704542.3 4:58:22.33 -70:45:42.3 99.999 21.223   lmc130.4.9337  N	  0
MQS J045835.16-694903.7 4:58:35.16 -69:49:03.7 19.483 18.855  lmc128.6.18842  N	  0
MQS J045836.46-693909.9 4:58:36.46 -69:39:09.9 99.999 20.971  lmc128.5.22676  N	  0
MQS J045844.09-695520.1 4:58:44.09 -69:55:20.1 21.418 20.842  lmc128.7.19859  N	  0
MQS J045852.48-692736.1 4:58:52.48 -69:27:36.1 17.503 16.532  lmc127.8.48113  N	  0
MQS J045910.06-695252.2 4:59:10.06 -69:52:52.2 21.552 20.570  lmc128.2.28770  N	  0
MQS J045922.34-692920.2 4:59:22.34 -69:29:20.2 22.034 20.279  lmc127.8.24466  blue      0
MQS J045941.09-694717.9 4:59:41.09 -69:47:17.9 19.051 18.133	lmc128.3.509  N	  Var
MQS J050009.88-701700.6 5:00:09.88 -70:17:00.6 21.741 20.593  lmc129.3.16751  N	  0
MQS J050010.30-694535.4 5:00:10.30 -69:45:35.4 99.999 20.294  lmc128.3.39587  N	  0
MQS J050012.89-705416.5 5:00:12.89 -70:54:16.5 19.123 18.891  lmc130.3.17312  N	  0
MQS J050019.20-702421.8 5:00:19.20 -70:24:21.8 20.788 20.148  lmc129.3.30362  N	  0
MQS J050046.64-701644.8 5:00:46.64 -70:16:44.8 99.999 20.119  lmc129.4.30632  YSO      0
MQS J050053.07-705251.9 5:00:53.07 -70:52:51.9 99.999 21.149  lmc130.3.28332  N	  0
MQS J050104.23-710041.7 5:01:04.23 -71:00:41.7 19.906 19.197  lmc130.3.19281  N	  0
MQS J050113.35-711726.2 5:01:13.35 -71:17:26.2 99.999 21.574  lmc130.1.23099  N	  0
MQS J050117.18-695145.7 5:01:17.18 -69:51:45.7 17.982 17.876  lmc128.2.39666  Be	   0
MQS J050117.38-704324.9 5:01:17.38 -70:43:24.9 21.825 20.906  lmc130.4.35601  N	  0
MQS J050119.62-705452.7 5:01:19.62 -70:54:52.7 17.560 17.529	lmc122.6.274  Be	   0
MQS J050125.91-701756.7 5:01:25.91 -70:17:56.7 20.015 19.474  lmc129.3.28513  N	  0
MQS J050133.50-705652.1 5:01:33.50 -70:56:52.1 18.974 18.393   lmc122.6.1811  N	  0
MQS J050137.99-705929.3 5:01:37.99 -70:59:29.3 21.262 20.089   lmc122.6.3744  N	  0
MQS J050142.12-710239.1 5:01:42.12 -71:02:39.1 20.514 19.810   lmc122.7.3162  N	  0
MQS J050143.59-701449.9 5:01:43.59 -70:14:49.9 17.510 17.484	lmc121.5.215  Be	   0
MQS J050155.66-710731.3 5:01:55.66 -71:07:31.3 21.816 19.987   lmc122.7.3413  N	  0
MQS J050157.00-704014.4 5:01:57.00 -70:40:14.4 20.087 19.240	lmc121.8.986  N	  0
MQS J050158.66-702553.5 5:01:58.66 -70:25:53.5 99.999 20.225  lmc121.7.25618  N	  0
MQS J050203.54-694727.1 5:02:03.54 -69:47:27.1 21.646 21.204  lmc128.3.27984  N	  0
MQS J050212.63-702931.9 5:02:12.63 -70:29:31.9 17.429 17.362  lmc121.7.24366  Be	   0
MQS J050221.55-694041.7 5:02:21.55 -69:40:41.7 99.999 20.622   lmc120.5.4004  N	  0
MQS J050232.78-692615.6 5:02:32.78 -69:26:15.6 19.371 20.385  lmc127.1.60214  PN	   PN
MQS J050241.33-701915.6 5:02:41.33 -70:19:15.6 16.587 16.597  lmc121.6.34588  Be	   0
MQS J050243.77-692829.6 5:02:43.77 -69:28:29.6 19.713 18.936  lmc127.1.24226  N	  0
MQS J050247.08-693316.1 5:02:47.08 -69:33:16.1 20.282 19.426  lmc120.5.44780  N	  0
MQS J050300.31-693549.1 5:03:00.31 -69:35:49.1 18.078 18.103  lmc120.5.43079  blue      0
MQS J050312.08-694751.7 5:03:12.08 -69:47:51.7 20.854 20.470  lmc120.6.12278  N	  0
MQS J050314.51-700734.0 5:03:14.51 -70:07:34.0 20.291 19.607  lmc120.8.10173  YSO      0
MQS J050322.22-703745.2 5:03:22.22 -70:37:45.2 17.139 17.248  lmc121.8.25964  Be	   0
MQS J050322.78-705504.2 5:03:22.78 -70:55:04.2 20.419 19.769  lmc122.6.21367  N	  0
MQS J050331.24-700838.7 5:03:31.24 -70:08:38.7 21.239 19.764  lmc121.5.45075  N	  0
MQS J050331.30-701659.8 5:03:31.30 -70:16:59.8 21.925 20.641  lmc121.6.45106  N	  0
MQS J050339.53-704549.8 5:03:39.53 -70:45:49.8 20.684 19.930  lmc122.5.24317  N	  0
MQS J050341.66-710709.3 5:03:41.66 -71:07:09.3 20.743 19.728  lmc122.7.18390  YSO      AGB?
MQS J050343.70-695908.2 5:03:43.70 -69:59:08.2 21.243 19.823  lmc120.7.10818  N	  0
MQS J050348.39-701534.6 5:03:48.39 -70:15:34.6 16.753 16.843  lmc121.5.14388  Be	   0
MQS J050352.09-700747.1 5:03:52.09 -70:07:47.1 20.987 19.374  lmc121.5.45513  N	  0
MQS J050356.11-710911.9 5:03:56.11 -71:09:11.9 99.999 20.612  lmc122.7.23816  N	  0
MQS J050402.52-700926.5 5:04:02.52 -70:09:26.5 21.867 20.328  lmc121.5.48144  N	  0
MQS J050412.58-693756.7 5:04:12.58 -69:37:56.7 20.612 19.569  lmc120.5.22159  N	  0
MQS J050416.55-700924.2 5:04:16.55 -70:09:24.2 16.549 16.382  lmc121.5.43642  Be	   0
MQS J050420.46-693151.3 5:04:20.46 -69:31:51.3 19.742 19.100  lmc119.8.11938  N	  0
MQS J050424.10-702933.8 5:04:24.10 -70:29:33.8 18.631 18.630  lmc121.7.44068  blue      0
MQS J050427.62-701618.9 5:04:27.62 -70:16:18.9 22.038 20.274  lmc121.5.24985  N	  0
MQS J050439.33-705525.2 5:04:39.33 -70:55:25.2 99.999 20.392  lmc122.6.31329  YSO      0
MQS J050440.17-702041.2 5:04:40.17 -70:20:41.2 20.408 20.203  lmc121.6.53468  N	  0
MQS J050444.38-710815.6 5:04:44.38 -71:08:15.6 21.460 20.574  lmc122.7.27242  N	  0
MQS J050444.71-704756.3 5:04:44.71 -70:47:56.3 20.626 19.727  lmc122.5.26499  N	  0
MQS J050449.25-700006.9 5:04:49.25 -70:00:06.9 18.327 17.225  lmc120.8.54265  YSO      0
MQS J050456.90-701148.3 5:04:56.90 -70:11:48.3 22.027 20.118  lmc121.5.55781  YSO      0
MQS J050457.28-704311.6 5:04:57.28 -70:43:11.6 19.843 19.297  lmc121.8.16389  blue      0
MQS J050457.82-700723.5 5:04:57.82 -70:07:23.5 19.806 19.092  lmc120.8.24453  YSO      0
MQS J050459.43-694554.1 5:04:59.43 -69:45:54.1 20.502 19.533  lmc120.6.66273  N	  0
MQS J050505.54-694710.2 5:05:05.54 -69:47:10.2 17.380 17.407  lmc120.6.27368  Be	   0
MQS J050517.87-703303.6 5:05:17.87 -70:33:03.6 20.418 19.472   lmc121.2.1686  N	  0
MQS J050530.58-711844.1 5:05:30.58 -71:18:44.1 99.999 21.449  lmc122.1.11840  N	  0
MQS J050555.93-703102.7 5:05:55.93 -70:31:02.7 21.506 19.893   lmc121.2.2572  YSO      0
MQS J050556.35-693353.4 5:05:56.35 -69:33:53.4 20.992 20.553  lmc120.4.52206  N	  0
MQS J050601.89-694154.2 5:06:01.89 -69:41:54.2 99.999 21.384  lmc120.3.52066  N	  0
MQS J050620.05-701543.0 5:06:20.05 -70:15:43.0 20.054 19.502   lmc121.4.9688  YSO      0
MQS J050620.53-701205.5 5:06:20.53 -70:12:05.5 17.596 17.546  lmc121.4.39772  Be	   0
MQS J050621.46-702742.3 5:06:21.46 -70:27:42.3 18.553 17.900  lmc121.2.37361  Be	   0
MQS J050621.87-693555.7 5:06:21.87 -69:35:55.7 99.999 19.833  lmc120.4.48493  red      0
MQS J050638.80-702837.5 5:06:38.80 -70:28:37.5 99.999 20.998  lmc121.2.41557  YSO      0
MQS J050646.81-693444.0 5:06:46.81 -69:34:44.0 18.946 17.836  lmc120.4.58698  N	  0
MQS J050710.28-702636.7 5:07:10.28 -70:26:36.7 21.988 20.422  lmc121.2.47607  YSO      0
MQS J050718.81-711332.3 5:07:18.81 -71:13:32.3 21.209 19.566  lmc122.1.15916  YSO      YSO
MQS J050753.42-692754.4 5:07:53.42 -69:27:54.4 20.446 19.873  lmc119.1.74884  red      0
MQS J050806.24-693800.6 5:08:06.24 -69:38:00.6 19.526 18.379  lmc120.4.23684  red      0
MQS J050807.42-692458.9 5:08:07.42 -69:24:58.9 21.188 20.366  lmc119.1.78637  N	  0
MQS J050810.08-711516.8 5:08:10.08 -71:15:16.8 21.667 20.812  lmc122.1.19352  YSO      YSO
MQS J050810.87-693538.1 5:08:10.87 -69:35:38.1 19.541 19.108  lmc120.4.72604  N	  0
MQS J050812.58-694223.3 5:08:12.58 -69:42:23.3 20.338 19.876  lmc120.3.68251  N	  0
MQS J050812.78-710518.8 5:08:12.78 -71:05:18.8 22.156 20.757  lmc122.2.29038  N	  0
MQS J050813.15-711004.6 5:08:13.15 -71:10:04.6 21.430 20.891  lmc122.2.28977  N	  0
MQS J050827.21-711247.3 5:08:27.21 -71:12:47.3 20.176 19.395   lmc114.8.2378  N	  0
MQS J050835.64-692037.9 5:08:35.64 -69:20:37.9 21.620 20.494  lmc119.2.35180  N	  0
MQS J050837.30-701534.8 5:08:37.30 -70:15:34.8 21.448 19.970   lmc113.5.1701  N	  0
MQS J050841.00-704845.3 5:08:41.00 -70:48:45.3 21.466 20.535  lmc114.5.13783  N	  0
MQS J050843.93-700011.8 5:08:43.93 -70:00:11.8 18.289 17.365  lmc120.1.58700  red      0
MQS J050845.84-701156.0 5:08:45.84 -70:11:56.0 19.845 19.164  lmc121.4.56890  N	  0
MQS J050855.46-700039.7 5:08:55.46 -70:00:39.7 19.482 19.282  lmc120.1.61398  blue      0
MQS J050912.15-701606.6 5:09:12.15 -70:16:06.6 19.402 18.335	lmc113.5.776  N	  0
MQS J050921.96-692236.3 5:09:21.96 -69:22:36.3 99.999 20.246  lmc119.2.47216  N	  0
MQS J050923.02-701019.3 5:09:23.02 -70:10:19.3 99.999 20.663  lmc113.5.45412  N	  0
MQS J050927.67-694722.0 5:09:27.67 -69:47:22.0 20.956 19.768   lmc112.6.2965  red      0
MQS J050927.93-691157.4 5:09:27.93 -69:11:57.4 99.999 20.497   lmc111.6.4939  N	  0
MQS J050928.15-704102.3 5:09:28.15 -70:41:02.3 19.949 19.294   lmc113.8.8733  N	  0
MQS J050939.04-690817.5 5:09:39.04 -69:08:17.5 20.457 19.998  lmc111.6.51171  blue      0
MQS J050948.12-705044.5 5:09:48.12 -70:50:44.5 17.901 17.819   lmc114.5.1095  Be	   0
MQS J050953.39-710347.7 5:09:53.39 -71:03:47.7 20.730 20.078   lmc114.7.7705  N	  0
MQS J051008.81-704251.7 5:10:08.81 -70:42:51.7 22.068 20.336  lmc113.8.12369  N	  0
MQS J051009.87-694522.5 5:10:09.87 -69:45:22.5 18.336 17.401  lmc112.6.57112  red      0
MQS J051012.36-710329.7 5:10:12.36 -71:03:29.7 20.754 20.036   lmc114.7.8472  N	  0
MQS J051015.70-693318.7 5:10:15.70 -69:33:18.7 21.774 21.131  lmc112.5.73354  N	  0
MQS J051023.75-692620.1 5:10:23.75 -69:26:20.1 19.832 18.372  lmc111.8.45009  YSO      YSO
MQS J051031.55-702323.5 5:10:31.55 -70:23:23.5 99.999 21.247  lmc113.6.21273  N	  0
MQS J051039.76-685119.4 5:10:39.76 -68:51:19.4 20.368 20.131  lmc110.8.60336  N	  YSO
MQS J051040.07-711054.9 5:10:40.07 -71:10:54.9 22.295 20.651  lmc114.8.14933  N	  0
MQS J051040.82-700907.0 5:10:40.82 -70:09:07.0 21.647 20.140  lmc113.5.60423  N	  0
MQS J051043.82-694340.8 5:10:43.82 -69:43:40.8 21.100 20.530  lmc112.6.66425  N	  0
MQS J051050.53-711602.6 5:10:50.53 -71:16:02.6 21.417 20.063  lmc114.8.15341  N	  0
MQS J051104.71-695800.6 5:11:04.71 -69:58:00.6 20.225 19.136  lmc112.7.21639  N	  0
MQS J051117.23-700959.3 5:11:17.23 -70:09:59.3 21.387 20.975  lmc113.5.72418  N	  0
MQS J051120.15-703257.6 5:11:20.15 -70:32:57.6 21.684 20.350  lmc113.7.26169  N	  0
MQS J051123.55-701429.6 5:11:23.55 -70:14:29.6 99.999 20.886  lmc113.5.32768  N	  0
MQS J051131.69-694604.1 5:11:31.69 -69:46:04.1 21.759 20.779  lmc112.6.31158  N	  0
MQS J051131.96-700217.4 5:11:31.96 -70:02:17.4 19.798 18.935  lmc112.8.57537  N	  0
MQS J051141.37-703154.9 5:11:41.37 -70:31:54.9 21.817 20.054  lmc113.7.26900  N	  0
MQS J051144.75-685629.6 5:11:44.75 -68:56:29.6 21.017 19.613  lmc110.8.25331  N	  0
MQS J051145.21-684611.0 5:11:45.21 -68:46:11.0 17.497 17.426  lmc110.7.22345  red      0
MQS J051155.68-693020.6 5:11:55.68 -69:30:20.6 16.357 14.923  lmc111.8.27730  red      0
MQS J051155.69-691542.7 5:11:55.69 -69:15:42.7 17.908 17.389  lmc111.7.70868  YSO      0
MQS J051156.66-684913.6 5:11:56.66 -68:49:13.6 20.028 19.652  lmc110.8.68491  N	  0
MQS J051159.36-701012.4 5:11:59.36 -70:10:12.4 21.489 20.148  lmc113.5.71877  N	  0
MQS J051203.13-690830.7 5:12:03.13 -69:08:30.7 21.214 20.603  lmc111.6.81869  N	  0
MQS J051208.68-685833.2 5:12:08.68 -68:58:33.2 18.203 17.457  lmc111.5.73196  N	  0
MQS J051216.21-701320.5 5:12:16.21 -70:13:20.5 20.485 20.032   lmc113.4.2070  N	  0
MQS J051217.38-702719.2 5:12:17.38 -70:27:19.2 20.753 18.959  lmc113.2.35220  YSO      YSO
MQS J051221.24-701951.2 5:12:21.24 -70:19:51.2 20.861 20.169  lmc113.3.38902  N	  0
MQS J051222.09-691904.5 5:12:22.09 -69:19:04.5 20.128 19.227  lmc111.7.74078  YSO      0
MQS J051225.98-704730.6 5:12:25.98 -70:47:30.6 21.075 20.280   lmc114.4.7529  N	  0
MQS J051228.66-694247.3 5:12:28.66 -69:42:47.3 20.945 19.789  lmc112.3.57195  N	  X
MQS J051229.05-700203.3 5:12:29.05 -70:02:03.3 21.850 20.146  lmc112.1.39360  N	  0
MQS J051231.24-700932.4 5:12:31.24 -70:09:32.4 21.855 21.265  lmc113.4.44437  N	  0
MQS J051233.67-691937.1 5:12:33.67 -69:19:37.1 20.437 19.866  lmc111.7.39870  YSO      0
MQS J051235.61-701054.8 5:12:35.61 -70:10:54.8 19.298 17.604  lmc113.4.38654  red      0
MQS J051238.33-693606.6 5:12:38.33 -69:36:06.6 21.364 19.997  lmc112.4.61551  N	  0
MQS J051240.55-710039.6 5:12:40.55 -71:00:39.6 21.337 19.963   lmc114.3.7526  N	  0
MQS J051242.81-704727.8 5:12:42.81 -70:47:27.8 21.644 20.477  lmc114.4.14792  N	  0
MQS J051247.75-691021.3 5:12:47.75 -69:10:21.3 19.253 18.607   lmc111.3.1409  N	  0
MQS J051248.54-685156.3 5:12:48.54 -68:51:56.3 16.963 17.090  lmc110.1.41706  blue*      0
MQS J051248.70-701121.4 5:12:48.70 -70:11:21.4 21.815 20.237  lmc113.4.41819  N	  0
MQS J051248.99-695310.8 5:12:48.99 -69:53:10.8 20.231 19.777  lmc112.2.51456  N	  0
MQS J051249.07-700430.6 5:12:49.07 -70:04:30.6 20.706 19.856   lmc112.1.2317  N	  0
MQS J051250.56-694152.8 5:12:50.56 -69:41:52.8 18.392 17.350  lmc112.3.54684  red      PN?
MQS J051252.73-702145.8 5:12:52.73 -70:21:45.8 20.818 19.755   lmc113.3.2692  YSO      0
MQS J051254.54-690133.4 5:12:54.54 -69:01:33.4 20.876 19.756   lmc111.4.3263  YSO      YSO
MQS J051254.74-701411.5 5:12:54.74 -70:14:11.5 20.609 19.815   lmc113.4.3224  N	  0
MQS J051257.84-694425.9 5:12:57.84 -69:44:25.9 99.999 20.831  lmc112.3.62602  N	  0
MQS J051301.00-700150.9 5:13:01.00 -70:01:50.9 19.162 18.120  lmc112.1.36703  red      0
MQS J051301.40-700659.9 5:13:01.40 -70:06:59.9 20.557 19.582   lmc112.1.2599  N	  0
MQS J051304.31-700811.7 5:13:04.31 -70:08:11.7 19.210 18.067  lmc113.4.49596  red      0
MQS J051306.57-692848.4 5:13:06.57 -69:28:48.4 21.042 19.874   lmc111.1.3999  YSO      YSO
MQS J051311.95-693006.3 5:13:11.95 -69:30:06.3 19.173 18.204   lmc111.1.1950  YSO      0
MQS J051318.30-692135.6 5:13:18.30 -69:21:35.6 19.132 18.291   lmc111.2.2056  PN	   YSO
MQS J051326.52-690345.7 5:13:26.52 -69:03:45.7 17.790 16.726  lmc111.4.11087  red      0
MQS J051328.54-694639.4 5:13:28.54 -69:46:39.4 21.890 20.408  lmc112.3.18364  N	  0
MQS J051329.07-691131.5 5:13:29.07 -69:11:31.5 99.999 20.889  lmc111.3.20845  YSO      YSO
MQS J051331.01-711912.7 5:13:31.01 -71:19:12.7 99.999 21.033  lmc114.1.10234  N	  0
MQS J051336.35-694000.9 5:13:36.35 -69:40:00.9 20.194 19.526  lmc112.4.14982  N	  0
MQS J051341.03-692300.9 5:13:41.03 -69:23:00.9 99.999 20.376  lmc111.2.20715  PN	   YSO
MQS J051342.00-700504.2 5:13:42.00 -70:05:04.2 17.700 17.641   lmc112.1.9665  N	  0
MQS J051353.81-704235.3 5:13:53.81 -70:42:35.3 20.890 20.034   lmc113.1.9361  N	  0
MQS J051408.05-692036.6 5:14:08.05 -69:20:36.6 18.685 17.686  lmc111.2.11365  YSO      0
MQS J051410.28-702506.1 5:14:10.28 -70:25:06.1 19.962 19.341  lmc113.3.19706  red      0
MQS J051412.37-703351.7 5:14:12.37 -70:33:51.7 21.864 21.130  lmc113.2.21506  N	  0
MQS J051415.93-694015.5 5:14:15.93 -69:40:15.5 19.382 18.337  lmc112.4.25865  red      0
MQS J051427.00-684101.4 5:14:27.00 -68:41:01.4 20.737 20.079  lmc110.2.56453  YSO*      0
MQS J051427.60-694132.3 5:14:27.60 -69:41:32.3 18.176 17.853  lmc112.3.82972  N	  0
MQS J051429.68-692647.7 5:14:29.68 -69:26:47.7 19.872 19.773  lmc111.1.71429  PN	   0
MQS J051429.90-711450.5 5:14:29.90 -71:14:50.5 19.624 18.880  lmc114.1.13828  N	  0
MQS J051430.88-703844.2 5:14:30.88 -70:38:44.2 19.434 19.263  lmc113.1.45979  N	  0
MQS J051432.77-702435.7 5:14:32.77 -70:24:35.7 19.554 20.429  lmc113.3.23843  N	  0
MQS J051439.73-690740.5 5:14:39.73 -69:07:40.5 17.220 17.126  lmc111.3.73396  N	  0
MQS J051458.12-693412.8 5:14:58.12 -69:34:12.8 99.999 21.268 lmc112.4.101642  N	  0
MQS J051458.64-693129.5 5:14:58.64 -69:31:29.5 20.682 19.577  lmc111.1.28655  YSO      0
MQS J051501.09-695408.7 5:15:01.09 -69:54:08.7 20.564 19.508  lmc112.2.73667  N	  0
MQS J051505.32-685419.9 5:15:05.32 -68:54:19.9 17.970 17.751  lmc110.1.21887  blue      0
MQS J051505.74-694723.6 5:15:05.74 -69:47:23.6 21.984 20.124  lmc112.3.43027  N	  0
MQS J051512.72-693912.1 5:15:12.72 -69:39:12.1 20.865 19.855  lmc112.4.46011  N	  0
MQS J051523.43-703845.5 5:15:23.43 -70:38:45.5 20.326 19.592  lmc113.1.54649  N	  Gal
MQS J051524.22-690738.3 5:15:24.22 -69:07:38.3 19.232 18.837  lmc111.3.89249  N	  0
MQS J051527.35-692341.1 5:15:27.35 -69:23:41.1 19.208 18.196  lmc111.2.38474  N	  0
MQS J051528.13-695250.6 5:15:28.13 -69:52:50.6 21.207 20.529  lmc112.2.89955  N	  0
MQS J051530.40-684927.1 5:15:30.40 -68:49:27.1 99.999 20.683  lmc110.1.76949  N	  0
MQS J051530.65-702247.4 5:15:30.65 -70:22:47.4 99.999 20.536  lmc113.3.33836  N	  0
MQS J051537.58-700603.0 5:15:37.58 -70:06:03.0 19.194 18.472	lmc103.8.642  N*	   YSO
MQS J051540.12-690251.5 5:15:40.12 -69:02:51.5 21.069 20.539  lmc111.4.46097  N	  0
MQS J051540.93-701458.1 5:15:40.93 -70:14:58.1 20.319 19.545   lmc104.5.1956  N	  0
MQS J051543.35-683340.3 5:15:43.35 -68:33:40.3 19.349 18.566  lmc110.3.54151  N	  0
MQS J051546.26-705634.6 5:15:46.26 -70:56:34.6 20.657 20.213  lmc105.6.24869  N	  0
MQS J051558.03-685554.0 5:15:58.03 -68:55:54.0 21.419 20.016  lmc110.1.38347  YSO      0
MQS J051601.22-715024.4 5:16:01.22 -71:50:24.4 99.999 21.125   lmc106.8.9408  N	  Gal
MQS J051606.05-691903.1 5:16:06.05 -69:19:03.1 18.780 17.584  lmc100.7.71997  blue      0
MQS J051607.42-694510.4 5:16:07.42 -69:45:10.4 19.348 17.473  lmc103.6.53945  red      0
MQS J051613.65-701233.0 5:16:13.65 -70:12:33.0 21.267 20.182   lmc104.5.5914  N	  0
MQS J051615.29-700722.1 5:16:15.29 -70:07:22.1 20.186 19.189   lmc103.8.2504  N	  0
MQS J051615.60-692608.4 5:16:15.60 -69:26:08.4 17.725 17.629  lmc100.8.73973  blue      0
MQS J051618.26-704618.5 5:16:18.26 -70:46:18.5 21.453 20.342  lmc105.5.32553  N	  0
MQS J051618.54-712702.1 5:16:18.54 -71:27:02.1 21.371 20.064   lmc106.5.3715  N	  0
MQS J051618.56-715358.0 5:16:18.56 -71:53:58.0 19.962 19.673   lmc106.8.2895  red      AGB?
MQS J051619.81-703413.1 5:16:19.81 -70:34:13.1 19.325 18.393   lmc104.7.1386  N	  0
MQS J051620.43-691941.0 5:16:20.43 -69:19:41.0 19.338 17.722   lmc100.7.1615  YSO      0
MQS J051623.68-693049.0 5:16:23.68 -69:30:49.0 20.927 20.545  lmc100.8.17255  blue      0
MQS J051626.13-700245.7 5:16:26.13 -70:02:45.7 18.966 17.803  lmc103.8.33408  red      0
MQS J051627.71-701620.6 5:16:27.71 -70:16:20.6 20.214 19.186  lmc104.5.10760  N	  0
MQS J051632.34-700406.9 5:16:32.34 -70:04:06.9 19.396 18.704   lmc103.8.8325  N	  0
MQS J051633.21-693129.1 5:16:33.21 -69:31:29.1 18.306 17.745  lmc100.8.18595  N*	   0
MQS J051637.88-692714.5 5:16:37.88 -69:27:14.5 19.244 18.940  lmc100.8.96710  YSO      Mira
MQS J051638.54-690851.8 5:16:38.54 -69:08:51.8 18.694 18.499  lmc100.6.86415  YSO      0
MQS J051644.36-693101.4 5:16:44.36 -69:31:01.4 19.252 19.303  lmc100.8.23441  blue      0
MQS J051646.11-692016.5 5:16:46.11 -69:20:16.5 99.999 20.591  lmc100.7.32143  YSO      0
MQS J051650.82-714140.9 5:16:50.82 -71:41:40.9 21.576 19.948   lmc106.7.4052  N	  0
MQS J051650.95-690347.3 5:16:50.95 -69:03:47.3 18.725 18.355  lmc100.5.17731  blue      0
MQS J051650.99-712520.1 5:16:50.99 -71:25:20.1 19.153 18.171   lmc106.5.1183  N	  0
MQS J051652.31-705643.8 5:16:52.31 -70:56:43.8 16.973 15.237  lmc105.6.27373  red*      0
MQS J051653.77-691420.8 5:16:53.77 -69:14:20.8 18.439 17.244  lmc100.6.17208  YSO      0
MQS J051700.56-702006.1 5:17:00.56 -70:20:06.1 21.419 20.593  lmc104.6.46391  N	  0
MQS J051700.72-693121.9 5:17:00.72 -69:31:21.9 18.799 17.964  lmc100.8.19235  N*	   0
MQS J051702.46-690716.4 5:17:02.46 -69:07:16.4 99.999 18.358  lmc100.6.87292  PN	   PN
MQS J051702.53-693305.7 5:17:02.53 -69:33:05.7 16.504 16.332  lmc103.5.76999  N*	   Var
MQS J051705.33-714844.4 5:17:05.33 -71:48:44.4 99.999 20.833  lmc106.8.15242  blue      0
MQS J051706.70-692258.3 5:17:06.70 -69:22:58.3 21.008 20.693  lmc100.7.29248  YSO      0
MQS J051708.22-714322.8 5:17:08.22 -71:43:22.8 20.824 20.117  lmc106.7.18165  N	  0
MQS J051711.87-704657.8 5:17:11.87 -70:46:57.8 22.399 21.004  lmc105.5.39232  N	  0
MQS J051717.22-690655.2 5:17:17.22 -69:06:55.2 20.906 19.986  lmc100.6.97717  YSO      0
MQS J051721.64-712826.1 5:17:21.64 -71:28:26.1 22.382 21.079  lmc106.6.24075  N	  0
MQS J051727.93-713636.9 5:17:27.93 -71:36:36.9 21.520 20.004  lmc106.6.16757  N	  0
MQS J051730.38-692035.7 5:17:30.38 -69:20:35.7 19.353 18.293  lmc100.7.37207  YSO      0
MQS J051730.82-715138.1 5:17:30.82 -71:51:38.1 19.576 18.714  lmc106.8.12352  N	  0
MQS J051734.18-705124.0 5:17:34.18 -70:51:24.0 18.144 16.996  lmc105.5.11775  red      IR
MQS J051734.79-704202.0 5:17:34.79 -70:42:02.0 19.629 19.127  lmc104.8.15030  N	  0
MQS J051735.92-691828.5 5:17:35.92 -69:18:28.5 18.556 17.481 lmc100.7.106547  YSO      0
MQS J051737.97-690327.8 5:17:37.97 -69:03:27.8 20.374 19.579  lmc100.5.37335  YSO      0
MQS J051739.08-683314.0 5:17:39.08 -68:33:14.0 20.110 19.181  lmc101.6.53463  N	  0
MQS J051740.60-690644.3 5:17:40.60 -69:06:44.3 20.587 19.576 lmc100.6.107078  YSO      0
MQS J051741.87-713954.8 5:17:41.87 -71:39:54.8 21.128 19.502  lmc106.7.16547  red      0
MQS J051743.59-711533.8 5:17:43.59 -71:15:33.8 18.777 16.508   lmc105.8.7734  PN	   0
MQS J051744.07-692029.9 5:17:44.07 -69:20:29.9 17.036 16.653  lmc100.7.34941  YSO      0
MQS J051745.94-703922.8 5:17:45.94 -70:39:22.8 20.054 19.868  lmc104.8.42760  N	  0
MQS J051747.78-713635.6 5:17:47.78 -71:36:35.6 21.913 20.629  lmc106.6.20239  N	  0
MQS J051750.23-712540.3 5:17:50.23 -71:25:40.3 19.891 18.941  lmc106.5.16701  N	  0
MQS J051757.21-685624.5 5:17:57.21 -68:56:24.5 21.242 20.908  lmc101.8.37065  YSO      0
MQS J051757.97-714238.7 5:17:57.97 -71:42:38.7 20.141 19.292  lmc106.7.16809  N	  0
MQS J051758.35-711220.3 5:17:58.35 -71:12:20.3 20.614 19.567  lmc105.8.26018  N	  0
MQS J051758.36-693102.7 5:17:58.36 -69:31:02.7 16.817 16.737  lmc100.8.36586  blue      0
MQS J051800.12-692804.9 5:18:00.12 -69:28:04.9 17.131 17.162 lmc100.8.110795  blue/YSO	 0
MQS J051802.11-691354.2 5:18:02.11 -69:13:54.2 17.391 17.443  lmc100.6.35573  YSO      0
MQS J051805.36-710117.3 5:18:05.36 -71:01:17.3 20.170 19.957  lmc105.6.17149  N	  0
MQS J051808.00-692307.0 5:18:08.00 -69:23:07.0 16.945 16.923  lmc100.7.35117  blue/YSO	 0
MQS J051808.04-693456.2 5:18:08.04 -69:34:56.2 19.014 17.882  lmc103.5.93131  red      0
MQS J051814.59-711411.6 5:18:14.59 -71:14:11.6 21.892 20.645  lmc105.8.30647  N	  0
MQS J051819.59-694402.4 5:18:19.59 -69:44:02.4 18.040 17.083  lmc103.6.93591  YSO*      0
MQS J051823.03-694425.3 5:18:23.03 -69:44:25.3 16.977 16.431  lmc103.6.93616  N	  0
MQS J051823.13-683741.3 5:18:23.13 -68:37:41.3 19.684 18.645  lmc101.6.27747  N	  0
MQS J051827.28-714641.2 5:18:27.28 -71:46:41.2 20.487 19.603  lmc106.8.14570  N	  0
MQS J051827.67-711500.2 5:18:27.67 -71:15:00.2 21.444 20.206  lmc105.8.31452  N	  0
MQS J051828.12-692141.7 5:18:28.12 -69:21:41.7 18.820 17.643  lmc100.7.53683  YSO      0
MQS J051831.28-684145.7 5:18:31.28 -68:41:45.7 99.999 20.789  lmc101.7.73659  N	  0
MQS J051834.15-693650.3 5:18:34.15 -69:36:50.3 17.487 17.433  lmc103.5.47978  blue/YSO	 0
MQS J051835.05-711303.1 5:18:35.05 -71:13:03.1 18.428 17.233  lmc105.8.29322  red      0
MQS J051835.49-692128.9 5:18:35.49 -69:21:28.9 17.885 18.988  lmc100.7.58934  YSO      0
MQS J051837.58-683218.9 5:18:37.58 -68:32:18.9 22.076 20.727  lmc101.6.63087  N	  0
MQS J051841.85-693647.8 5:18:41.85 -69:36:47.8 17.026 16.848  lmc103.5.47582  blue/YSO	 0
MQS J051842.93-692131.9 5:18:42.93 -69:21:31.9 19.302 18.282  lmc100.7.56156  YSO      0
MQS J051843.44-693820.1 5:18:43.44 -69:38:20.1 19.606 18.512  lmc103.5.49836  YSO*      0
MQS J051847.70-701013.8 5:18:47.70 -70:10:13.8 20.888 20.054  lmc104.5.72237  N	  0
MQS J051848.97-685111.1 5:18:48.97 -68:51:11.1 16.833 16.896  lmc101.8.86254  Be	   0
MQS J051849.36-694556.6 5:18:49.36 -69:45:56.6 19.784 18.771  lmc103.6.41395  N	  0
MQS J051855.16-704522.1 5:18:55.16 -70:45:22.1 19.111 18.156  lmc105.5.44210  red      0
MQS J051905.22-703135.5 5:19:05.22 -70:31:35.5 18.541 17.638  lmc104.7.24053  red      0
MQS J051906.33-694554.6 5:19:06.33 -69:45:54.6 21.453 20.852  lmc103.3.12256  YSO      0
MQS J051909.08-691155.8 5:19:09.08 -69:11:55.8 99.999 20.591  lmc100.3.12984  YSO      YSO
MQS J051914.64-694150.3 5:19:14.64 -69:41:50.3 99.999 20.438  lmc103.3.69334  YSO      0
MQS J051915.28-703758.2 5:19:15.28 -70:37:58.2 21.653 21.320  lmc104.1.30958  N	  0
MQS J051920.17-691448.7 5:19:20.17 -69:14:48.7 21.492 20.846  lmc100.3.13585  YSO      0
MQS J051920.30-684614.0 5:19:20.30 -68:46:14.0 19.147 18.160	lmc101.2.485  red      0
MQS J051923.02-694612.9 5:19:23.02 -69:46:12.9 21.073 20.779  lmc103.3.13232  YSO      0
MQS J051923.03-693940.9 5:19:23.03 -69:39:40.9 99.999 20.553   lmc103.4.8678  YSO/PN      YSO
MQS J051924.75-693620.0 5:19:24.75 -69:36:20.0 19.381 18.460  lmc103.4.69861  YSO      0
MQS J051926.95-691510.8 5:19:26.95 -69:15:10.8 20.706 19.563  lmc100.2.76687  YSO      0
MQS J051938.58-690808.4 5:19:38.58 -69:08:08.4 99.999 20.989  lmc100.3.73212  YSO      0
MQS J051947.23-685026.3 5:19:47.23 -68:50:26.3 19.871 19.038  lmc101.1.44578  YSO      0
MQS J051947.33-711436.6 5:19:47.33 -71:14:36.6 20.939 20.386  lmc105.1.21626  N	  0
MQS J051950.50-692922.5 5:19:50.50 -69:29:22.5 21.060 20.655  lmc100.1.18950  YSO      0
MQS J051950.59-712011.3 5:19:50.59 -71:20:11.3 20.360 19.236   lmc106.4.4126  N	  0
MQS J051950.90-694150.6 5:19:50.90 -69:41:50.6 17.499 16.388  lmc103.3.63230  red      0
MQS J051955.08-693152.9 5:19:55.08 -69:31:52.9 19.699 19.419  lmc100.1.24602  YSO      0
MQS J052000.94-683821.1 5:20:00.94 -68:38:21.1 22.412 21.118  lmc101.3.10935  N	  0
MQS J052004.45-712852.8 5:20:04.45 -71:28:52.8 99.999 20.637   lmc106.3.8818  red*      0
MQS J052009.33-692224.1 5:20:09.33 -69:22:24.1 99.999 20.420  lmc100.2.29381  YSO      0
MQS J052011.63-692743.0 5:20:11.63 -69:27:43.0 19.908 19.442 lmc100.1.100196  YSO      0
MQS J052015.00-692902.5 5:20:15.00 -69:29:02.5 19.213 18.434  lmc100.1.22704  YSO      0
MQS J052016.18-700745.1 5:20:16.18 -70:07:45.1 20.922 20.738  lmc104.4.65567  N	  0
MQS J052019.28-700859.1 5:20:19.28 -70:08:59.1 19.348 18.383  lmc104.4.57110  red 0
MQS J052022.26-685150.7 5:20:22.26 -68:51:50.7 20.995 20.234  lmc101.1.59558  YSO      0
MQS J052023.98-695423.2 5:20:23.98 -69:54:23.2 17.117 16.120  lmc103.2.64078  red      0
MQS J052029.51-711953.8 5:20:29.51 -71:19:53.8 21.589 20.067   lmc106.4.4874  N	  Gal
MQS J052030.05-712025.2 5:20:30.05 -71:20:25.2 21.720 19.475   lmc106.4.4882  N	  0
MQS J052031.87-702926.5 5:20:31.87 -70:29:26.5 21.208 20.136  lmc104.2.45507  N	  0
MQS J052037.44-701820.1 5:20:37.44 -70:18:20.1 21.654 20.639  lmc104.3.53338  N	  IR
MQS J052043.23-692309.3 5:20:43.23 -69:23:09.3 18.587 17.396  lmc100.2.21212  red      0
MQS J052055.55-695314.3 5:20:55.55 -69:53:14.3 19.841 19.266  lmc103.2.81518  N	  0
MQS J052100.02-695906.9 5:21:00.02 -69:59:06.9 20.147 19.182  lmc103.2.29161  N	  IR
MQS J052104.54-714103.1 5:21:04.54 -71:41:03.1 99.999 20.141  lmc106.2.21415  N	  0
MQS J052106.52-691126.1 5:21:06.52 -69:11:26.1 21.714 20.742  lmc100.3.41282  YSO      0
MQS J052107.78-692229.8 5:21:07.78 -69:22:29.8 20.298 19.455  lmc100.2.43732  N	  0
MQS J052115.57-714245.0 5:21:15.57 -71:42:45.0 20.561 19.311  lmc106.2.18796  N	  0
MQS J052116.81-693424.6 5:21:16.81 -69:34:24.6 18.632 18.552 lmc103.4.104921  Be	   0
MQS J052118.14-714542.3 5:21:18.14 -71:45:42.3 20.546 19.411  lmc106.2.18825  N	  0
MQS J052121.48-712716.2 5:21:21.48 -71:27:16.2 22.313 20.832  lmc106.4.24542  N	  0
MQS J052122.76-700211.8 5:21:22.76 -70:02:11.8 19.993 18.413  lmc103.1.60262  red      0
MQS J052126.28-711141.7 5:21:26.28 -71:11:41.7 20.352 19.437  lmc105.1.29064  N*	   0
MQS J052127.40-690219.2 5:21:27.40 -69:02:19.2 99.999 20.648  lmc100.4.40886  N	  YSO
MQS J052129.16-712045.6 5:21:29.16 -71:20:45.6 22.013 20.301  lmc106.4.25114  YSO      0
MQS J052132.97-703538.3 5:21:32.97 -70:35:38.3 20.369 19.401  lmc104.1.41282  red      0
MQS J052136.14-695126.0 5:21:36.14 -69:51:26.0 18.879 17.819  lmc103.2.79022  N	  0
MQS J052136.40-714611.1 5:21:36.40 -71:46:11.1 99.999 19.417  lmc106.1.17366  red      0
MQS J052147.56-694315.5 5:21:47.56 -69:43:15.5 16.125 16.122 lmc103.3.112315  blue/YSO	 PN
MQS J052148.55-692925.3 5:21:48.55 -69:29:25.3 19.032 17.874  lmc100.1.58453  red      0
MQS J052149.23-692231.5 5:21:49.23 -69:22:31.5 19.714 18.506  lmc100.2.57866  YSO      Mira
MQS J052149.84-695515.6 5:21:49.84 -69:55:15.6 20.513 20.202  lmc103.2.43847  N	  0
MQS J052152.94-691042.8 5:21:52.94 -69:10:42.8 99.999 20.328  lmc100.3.51976  YSO      PN
MQS J052154.15-700446.5 5:21:54.15 -70:04:46.5 99.999 20.364  lmc103.1.32288  N	  0
MQS J052157.99-695253.6 5:21:57.99 -69:52:53.6 20.811 20.108  lmc103.2.98529  N	  0
MQS J052159.85-713504.5 5:21:59.85 -71:35:04.5 19.765 18.752  lmc106.3.17740  YSO/PN      0
MQS J052201.37-704348.0 5:22:01.37 -70:43:48.0 17.170 17.023  lmc105.4.45024  Be	   0
MQS J052206.55-704947.5 5:22:06.55 -70:49:47.5 21.539 20.456  lmc105.4.21999  N	  0
MQS J052209.54-695328.4 5:22:09.54 -69:53:28.4 19.232 18.093  lmc103.2.93916  red      0
MQS J052210.09-713235.0 5:22:10.09 -71:32:35.0 99.999 20.934  lmc106.3.30398  YSO      0
MQS J052214.09-684839.9 5:22:14.09 -68:48:39.9 21.934 19.838  lmc101.1.75348  N	  0
MQS J052214.79-683919.2 5:22:14.79 -68:39:19.2 19.638 19.164   lmc160.6.1488  YSO      0
MQS J052218.27-704451.6 5:22:18.27 -70:44:51.6 20.623 19.941  lmc105.4.46649  N	  0
MQS J052218.92-710145.2 5:22:18.92 -71:01:45.2 20.252 19.776  lmc105.2.40197  red      0
MQS J052219.04-703240.9 5:22:19.04 -70:32:40.9 20.894 20.313  lmc104.2.28593  N	  0
MQS J052222.95-684101.3 5:22:22.95 -68:41:01.3 18.381 17.333  lmc101.2.59053  YSO      YSO
MQS J052223.92-713531.3 5:22:23.92 -71:35:31.3 21.035 20.078  lmc106.3.20164  YSO      0
MQS J052232.28-692834.6 5:22:32.28 -69:28:34.6 17.383 17.301  lmc161.8.68387  Be	   0
MQS J052232.35-712840.6 5:22:32.35 -71:28:40.6 99.999 20.057  lmc106.3.26835  YSO      0
MQS J052233.91-700832.9 5:22:33.91 -70:08:32.9 19.318 19.052  lmc104.4.84121  YSO      0
MQS J052240.33-713313.8 5:22:40.33 -71:33:13.8 20.459 19.532   lmc165.6.1038  YSO      0
MQS J052241.63-691127.6 5:22:41.63 -69:11:27.6 21.444 20.156   lmc161.6.4335  YSO      0
MQS J052253.16-700216.7 5:22:53.16 -70:02:16.7 17.396 17.330  lmc162.8.60493  Be	   0
MQS J052253.28-695134.1 5:22:53.28 -69:51:34.1 19.735 17.342  lmc162.7.72444  red      0
MQS J052253.77-703904.8 5:22:53.77 -70:39:04.8 20.794 19.602  lmc163.8.34440  N	  0
MQS J052300.80-700431.4 5:23:00.80 -70:04:31.4 17.267 17.063	lmc162.8.501  Be	   0
MQS J052304.18-691555.6 5:23:04.18 -69:15:55.6 19.080 18.913  lmc161.7.74637  YSO      0
MQS J052311.69-684427.6 5:23:11.69 -68:44:27.6 20.970 20.621  lmc160.7.13255  N	  0
MQS J052311.98-693914.4 5:23:11.98 -69:39:14.4 16.705 15.226  lmc162.5.20530  red      0
MQS J052331.11-690404.4 5:23:31.11 -69:04:04.4 17.167 17.438  lmc161.5.12742  PN	   PN
MQS J052332.70-713650.0 5:23:32.70 -71:36:50.0 21.852 21.218   lmc165.6.9370  YSO      0
MQS J052344.29-700800.5 5:23:44.29 -70:08:00.5 20.829 20.344  lmc162.8.24229  N	  0
MQS J052347.76-702618.1 5:23:47.76 -70:26:18.1 19.575 18.138  lmc163.7.50227  N	  0
MQS J052351.60-691032.5 5:23:51.60 -69:10:32.5 21.454 20.675  lmc161.6.23794  YSO      0
MQS J052353.26-684304.0 5:23:53.26 -68:43:04.0 20.289 19.804  lmc160.7.51265  YSO      0
MQS J052401.06-694902.7 5:24:01.06 -69:49:02.7 20.040 19.085  lmc162.6.28204  YSO      0
MQS J052402.35-693303.4 5:24:02.35 -69:33:03.4 20.245 17.477  lmc161.8.36120  red*      0
MQS J052402.36-693948.1 5:24:02.36 -69:39:48.1 99.999 20.554  lmc162.5.50003  YSO      YSO
MQS J052410.46-700707.3 5:24:10.46 -70:07:07.3 18.431 17.351  lmc162.8.29809  Be	   0
MQS J052411.94-715450.1 5:24:11.94 -71:54:50.1 18.977 18.915   lmc165.8.5238  N	  0
MQS J052411.95-711853.8 5:24:11.95 -71:18:53.8 17.257 17.173   lmc164.8.4935  Be	   0
MQS J052414.95-700434.8 5:24:14.95 -70:04:34.8 19.102 18.550  lmc162.8.31215  N	  HMXB
MQS J052418.98-713813.4 5:24:18.98 -71:38:13.4 21.318 19.908  lmc165.7.25805  N	  0
MQS J052420.02-693842.0 5:24:20.02 -69:38:42.0 99.999 18.418  lmc162.5.47235  red      0
MQS J052420.74-700501.5 5:24:20.74 -70:05:01.5 15.318 16.468  lmc162.8.29411  PN	   PN
MQS J052435.50-695247.0 5:24:35.50 -69:52:47.0 19.473 19.049 lmc162.7.114428  N	  0
MQS J052437.90-691438.6 5:24:37.90 -69:14:38.6 21.513 21.137  lmc161.6.36607  YSO      0
MQS J052449.28-693320.4 5:24:49.28 -69:33:20.4 19.916 18.490  lmc161.8.52143  red      0
MQS J052450.44-710141.2 5:24:50.44 -71:01:41.2 19.096 18.865  lmc164.7.35050  N	  0
MQS J052500.11-704213.7 5:25:00.11 -70:42:13.7 19.014 18.032  lmc163.8.16612  red      0
MQS J052506.41-711555.7 5:25:06.41 -71:15:55.7 20.606 19.559  lmc164.8.10949  N	  0
MQS J052506.62-701807.3 5:25:06.62 -70:18:07.3 18.619 17.714  lmc163.6.76635  Be	   0
MQS J052512.14-692225.9 5:25:12.14 -69:22:25.9 20.106 19.319  lmc161.7.49197  YSO      0
MQS J052526.30-694728.8 5:25:26.30 -69:47:28.8 19.434 17.330  lmc162.6.63279  red      0
MQS J052527.05-713834.0 5:25:27.05 -71:38:34.0 21.875 20.527  lmc165.7.32835  N	  0
MQS J052537.54-703928.6 5:25:37.54 -70:39:28.6 21.902 20.894  lmc163.8.63593  N	  0
MQS J052543.33-692431.9 5:25:43.33 -69:24:31.9 20.892 20.767  lmc161.1.59957  N	  0
MQS J052545.51-685246.0 5:25:45.51 -68:52:46.0 20.428 19.598  lmc160.1.35364  PN	   0
MQS J052545.98-694746.3 5:25:45.98 -69:47:46.3 17.611 16.678	lmc162.3.400  N	  0
MQS J052551.36-693114.3 5:25:51.36 -69:31:14.3 16.779 16.826	lmc161.1.350  Be	   0
MQS J052552.59-694456.1 5:25:52.59 -69:44:56.1 20.157 19.723  lmc162.3.88388  N	  0
MQS J052553.68-711016.1 5:25:53.68 -71:10:16.1 20.658 19.790  lmc164.7.18712  N	  0
MQS J052558.90-713654.5 5:25:58.90 -71:36:54.5 99.999 20.339  lmc165.7.36655  YSO      0
MQS J052601.23-710411.5 5:26:01.23 -71:04:11.5 99.999 20.271  lmc164.7.44281  N	  0
MQS J052604.39-704732.0 5:26:04.39 -70:47:32.0 99.999 20.906  lmc164.5.54727  N	  0
MQS J052607.30-712615.0 5:26:07.30 -71:26:15.0 21.537 21.011  lmc165.5.20174  N	  0
MQS J052613.06-684627.5 5:26:13.06 -68:46:27.5 17.502 17.212   lmc160.2.6621  YSO      0
MQS J052616.66-715109.5 5:26:16.66 -71:51:09.5 21.611 20.993  lmc165.8.17234  N	  0
MQS J052620.39-691837.2 5:26:20.39 -69:18:37.2 19.022 18.074  lmc161.2.50987  YSO      YSO
MQS J052626.05-700754.6 5:26:26.05 -70:07:54.6 20.032 20.104  lmc162.1.10504  PN	   PN
MQS J052628.32-711749.2 5:26:28.32 -71:17:49.2 20.341 19.528   lmc164.1.1184  N	  0
MQS J052628.52-710856.4 5:26:28.52 -71:08:56.4 21.290 19.382   lmc164.2.1377  N	  0
MQS J052631.34-684833.7 5:26:31.34 -68:48:33.7 99.999 19.025   lmc160.2.8434  PN	   YSO
MQS J052639.07-694829.0 5:26:39.07 -69:48:29.0 16.969 16.925  lmc162.3.22109  Be	   0
MQS J052644.29-690012.2 5:26:44.29 -69:00:12.2 16.652 16.554  lmc161.4.49636  Be	   Var
MQS J052645.33-712218.4 5:26:45.33 -71:22:18.4 21.716 20.075  lmc165.4.23266  N	  0
MQS J052645.43-695441.3 5:26:45.43 -69:54:41.3 19.941 18.332  lmc162.2.98817  N*	   0
MQS J052645.47-702047.4 5:26:45.47 -70:20:47.4 18.758 17.730  lmc163.3.58219  N*	   0
MQS J052646.35-713612.5 5:26:46.35 -71:36:12.5 17.264 17.231	lmc165.3.130  Be	   0
MQS J052651.87-711756.9 5:26:51.87 -71:17:56.9 19.588 19.141   lmc164.1.1404  N*	   0
MQS J052652.32-694150.0 5:26:52.32 -69:41:50.0 18.628 18.396 lmc162.3.106925  N*	   G
MQS J052656.03-685343.5 5:26:56.03 -68:53:43.5 20.711 20.114  lmc160.1.13926  YSO      0
MQS J052656.33-700453.0 5:26:56.33 -70:04:53.0 19.640 18.981  lmc162.1.19362  N	  0
MQS J052656.58-714408.7 5:26:56.58 -71:44:08.7 21.380 20.962   lmc165.2.3051  N	  0
MQS J052700.80-695506.6 5:27:00.80 -69:55:06.6 99.999 19.339  lmc162.2.22498  N	  IR
MQS J052705.11-690437.4 5:27:05.11 -69:04:37.4 16.737 16.824  lmc161.4.10679  Be	   0
MQS J052711.91-701939.0 5:27:11.91 -70:19:39.0 20.926 20.020  lmc163.3.75890  red      0
MQS J052721.61-695026.8 5:27:21.61 -69:50:26.8 18.395 18.918  lmc162.3.26951  red      YSO
MQS J052721.97-712347.9 5:27:21.97 -71:23:47.9 21.216 20.228   lmc165.4.6147  YSO      0
MQS J052722.54-703644.5 5:27:22.54 -70:36:44.5 21.333 20.827  lmc163.1.52508  YSO      0
MQS J052726.96-691941.1 5:27:26.96 -69:19:41.1 19.094 17.891  lmc161.2.26222  red      0
MQS J052743.44-703601.5 5:27:43.44 -70:36:01.5 20.674 19.253  lmc163.1.50117  YSO      0
MQS J052744.60-710033.8 5:27:44.60 -71:00:33.8 20.695 20.039  lmc164.3.10065  blue      0
MQS J052746.50-714112.2 5:27:46.50 -71:41:12.2 21.632 21.347  lmc165.2.29607  N	  0
MQS J052746.51-713304.6 5:27:46.51 -71:33:04.6 20.164 19.755   lmc165.3.6446  YSO      0
MQS J052751.32-702012.0 5:27:51.32 -70:20:12.0 99.999 21.255 lmc163.3.100759  N	  0
MQS J052757.15-690332.2 5:27:57.15 -69:03:32.2 21.878 21.067  lmc161.4.30837  YSO      0
MQS J052757.42-702327.5 5:27:57.42 -70:23:27.5 20.543 20.118  lmc163.3.33956  N	  0
MQS J052802.66-704113.2 5:28:02.66 -70:41:13.2 99.999 20.923  lmc163.1.23224  YSO      0
MQS J052803.83-690027.8 5:28:03.83 -69:00:27.8 17.680 17.405  lmc161.4.59894  YSO      0
MQS J052812.05-695753.8 5:28:12.05 -69:57:53.8 17.397 17.442  lmc162.2.40512  blue      0
MQS J052815.07-690109.9 5:28:15.07 -69:01:09.9 18.219 18.294  lmc161.4.71342  blue/YSO	 0
MQS J052815.99-711237.2 5:28:15.99 -71:12:37.2 20.855 20.039  lmc164.1.30326  N	  0
MQS J052816.38-710118.6 5:28:16.38 -71:01:18.6 99.999 19.626  lmc164.3.13809  N	  0
MQS J052819.60-690747.1 5:28:19.60 -69:07:47.1 19.189 18.351  lmc161.3.82485  blue/YSO	 0
MQS J052821.64-711916.1 5:28:21.64 -71:19:16.1 22.121 20.331  lmc164.1.11205  N	  0
MQS J052826.77-685859.5 5:28:26.77 -68:58:59.5 16.975 17.086  lmc161.4.70762  Be	   0
MQS J052826.93-712435.5 5:28:26.93 -71:24:35.5 22.351 20.407  lmc165.4.13139  YSO      0
MQS J052827.83-690005.0 5:28:27.83 -69:00:05.0 99.999 20.277  lmc161.4.78104  YSO      YSO
MQS J052836.10-685657.5 5:28:36.10 -68:56:57.5 16.569 16.400	lmc167.8.180  Be	   0
MQS J052842.44-712101.1 5:28:42.44 -71:21:01.1 22.158 20.600  lmc165.4.36814  N	  0
MQS J052847.13-703652.6 5:28:47.13 -70:36:52.6 20.925 19.959  lmc163.1.68868  N	  0
MQS J052850.02-702103.2 5:28:50.02 -70:21:03.2 19.877 19.035 lmc163.3.106132  YSO      Mira
MQS J052900.79-704703.5 5:29:00.79 -70:47:03.5 16.712 16.793  lmc164.4.52658  blue      0
MQS J052904.37-692826.3 5:29:04.37 -69:28:26.3 20.845 20.560  lmc168.8.59100  N	  0
MQS J052906.92-694301.5 5:29:06.92 -69:43:01.5 17.592 17.399 lmc162.3.144676  Be	   0
MQS J052913.55-694428.4 5:29:13.55 -69:44:28.4 18.875 18.756  lmc169.6.83119  blue/YSO	 PN
MQS J052918.53-694251.3 5:29:18.53 -69:42:51.3 19.267 19.234  lmc169.6.84114  N	  0
MQS J052923.90-704418.0 5:29:23.90 -70:44:18.0 18.118 17.019  lmc164.4.52729  red      0
MQS J052923.98-702449.7 5:29:23.98 -70:24:49.7 21.881 21.012  lmc170.6.12563  N	  0
MQS J052931.71-685918.0 5:29:31.71 -68:59:18.0 20.419 18.072  lmc168.5.41625  red      IR
MQS J052936.51-702222.0 5:29:36.51 -70:22:22.0 19.856 19.843   lmc170.6.4370  N	  0
MQS J052938.48-690323.4 5:29:38.48 -69:03:23.4 16.804 16.722  lmc168.5.11116  Be	   0
MQS J052951.16-711502.4 5:29:51.16 -71:15:02.4 21.529 20.310  lmc164.1.17038  N	  0
MQS J052953.16-705846.2 5:29:53.16 -70:58:46.2 20.215 20.100   lmc171.6.2050  YSO      0
MQS J052955.13-713713.9 5:29:55.13 -71:37:13.9 20.275 19.647  lmc172.7.29274  N   0
MQS J052957.19-703051.1 5:29:57.19 -70:30:51.1 16.484 16.334	lmc170.7.156  Be	   0
MQS J053002.16-695617.2 5:30:02.16 -69:56:17.2 16.182 15.887  lmc169.7.20356  blue      IR
MQS J053005.14-701805.7 5:30:05.14 -70:18:05.7 20.315 19.213  lmc170.6.79486  N	  0
MQS J053005.67-704020.4 5:30:05.67 -70:40:20.4 21.388 20.374  lmc170.8.12357  red      0
MQS J053006.96-694708.3 5:30:06.96 -69:47:08.3 99.999 17.785  lmc169.6.22230  N	  0
MQS J053008.68-712123.9 5:30:08.68 -71:21:23.9 19.667 18.615  lmc172.5.29077  N	  0
MQS J053008.84-692715.8 5:30:08.84 -69:27:15.8 18.951 17.735  lmc168.8.65690  N*	   0
MQS J053010.27-705229.8 5:30:10.27 -70:52:29.8 99.999 20.080  lmc171.6.37427  YSO      0
MQS J053012.38-695117.1 5:30:12.38 -69:51:17.1 17.931 18.026 lmc169.7.105121  blue      Mira
MQS J053014.87-694923.4 5:30:14.87 -69:49:23.4 19.998 19.713  lmc169.6.27827  YSO      0
MQS J053015.18-695511.0 5:30:15.18 -69:55:11.0 21.070 20.687  lmc169.7.34328  YSO      0
MQS J053016.11-704042.3 5:30:16.11 -70:40:42.3 18.730 17.545   lmc170.8.9274  red      0
MQS J053017.01-702444.2 5:30:17.01 -70:24:44.2 18.159 16.997  lmc170.6.14922  red      0
MQS J053019.69-713545.8 5:30:19.69 -71:35:45.8 22.017 21.388   lmc172.6.3983  N	  0
MQS J053020.72-714658.4 5:30:20.72 -71:46:58.4 17.460 17.476  lmc172.8.24128  N	  0
MQS J053021.22-705436.9 5:30:21.22 -70:54:36.9 99.999 20.311  lmc171.6.38105  YSO      YSO
MQS J053025.39-695616.3 5:30:25.39 -69:56:16.3 21.168 20.621  lmc169.7.40187  N	  0
MQS J053045.14-714051.9 5:30:45.14 -71:40:51.9 21.589 20.697  lmc172.7.36280  N	  0
MQS J053058.75-692856.6 5:30:58.75 -69:28:56.6 16.378 15.331  lmc168.8.27497  red      0
MQS J053115.89-710508.3 5:31:15.89 -71:05:08.3 21.763 20.228  lmc171.7.39783  PN	   IR
MQS J053118.99-713209.2 5:31:18.99 -71:32:09.2 17.339 17.385  lmc172.6.33825  Be	   0
MQS J053203.35-710717.7 5:32:03.35 -71:07:17.7 21.345 20.804  lmc171.7.17713  N	  0
MQS J053206.16-704345.3 5:32:06.16 -70:43:45.3 20.910 20.081  lmc171.5.61320  N	  0
MQS J053210.17-715343.0 5:32:10.17 -71:53:43.0 21.325 20.333  lmc172.8.15416  N	  0
MQS J053212.30-711804.6 5:32:12.30 -71:18:04.6 20.467 19.508  lmc171.8.14612  N	  0
MQS J053242.70-712145.7 5:32:42.70 -71:21:45.7 21.286 20.217  lmc172.5.49106  N	  0
MQS J053249.63-704640.8 5:32:49.63 -70:46:40.8 16.372 15.055  lmc171.5.67974  red      0
MQS J053253.56-714703.6 5:32:53.56 -71:47:03.6 16.435 15.759  lmc172.8.42722  N	  0
MQS J053255.85-714925.4 5:32:55.85 -71:49:25.4 19.683 18.864  lmc172.8.43400  N	  0
MQS J053257.04-714416.2 5:32:57.04 -71:44:16.2 19.849 19.074  lmc172.7.22046  N	  0
MQS J053303.63-714757.4 5:33:03.63 -71:47:57.4 19.786 19.134  lmc172.8.44115  N	  0
MQS J053308.32-712403.2 5:33:08.32 -71:24:03.2 22.324 20.454  lmc172.5.24943  N	  0
MQS J053318.80-712103.5 5:33:18.80 -71:21:03.5 21.800 20.294  lmc172.5.52602  N	  0
MQS J053321.99-711700.4 5:33:21.99 -71:17:00.4 21.194 20.917   lmc171.1.5735  N	  0
MQS J053337.07-711046.0 5:33:37.07 -71:10:46.0 17.335 15.876  lmc171.1.27876  red      IR
MQS J053346.92-705908.5 5:33:46.92 -70:59:08.5 19.018 18.378   lmc171.3.2006  N	  0
MQS J053357.25-715330.1 5:33:57.25 -71:53:30.1 17.764 17.761	lmc172.1.347  N	  0
MQS J053406.68-712128.3 5:34:06.68 -71:21:28.3 21.224 20.409  lmc172.4.35493  N	  0
MQS J053407.22-713914.9 5:34:07.22 -71:39:14.9 99.999 21.424  lmc172.2.30462  N	  0
MQS J053410.78-711945.0 5:34:10.78 -71:19:45.0 99.999 21.324  lmc172.4.37819  N	  0
MQS J053411.39-711055.1 5:34:11.39 -71:10:55.1 99.999 20.987  lmc171.1.40030  N	  0
MQS J053414.00-710924.3 5:34:14.00 -71:09:24.3 17.615 17.646   lmc171.2.8024  Be	   0
MQS J053414.12-710348.5 5:34:14.12 -71:03:48.5 21.138 19.523  lmc171.2.41439  N	  0
MQS J053500.39-705447.2 5:35:00.39 -70:54:47.2 21.573 20.728  lmc171.3.56709  N	  0
MQS J053519.32-711003.0 5:35:19.32 -71:10:03.0 21.017 20.481  lmc171.2.20345  N	  0
MQS J053525.15-711637.0 5:35:25.15 -71:16:37.0 19.413 18.384  lmc171.1.14809  N	  0
MQS J053529.02-710508.8 5:35:29.02 -71:05:08.8 17.425 17.389  lmc171.2.47695  N*	   0
MQS J053545.37-705720.1 5:35:45.37 -70:57:20.1 18.432 17.816  lmc171.3.19464  N	  0
MQS J053546.11-714140.9 5:35:46.11 -71:41:40.9 19.407 18.358  lmc172.2.12850  PN	   0
MQS J053554.46-713546.2 5:35:54.46 -71:35:46.2 20.228 19.497  lmc172.3.15303  N	  0
MQS J053608.57-714730.4 5:36:08.57 -71:47:30.4 20.230 19.318  lmc172.1.34191  N	  0
MQS J053614.59-710252.4 5:36:14.59 -71:02:52.4 16.218 16.047  lmc171.2.55723  Be	   0
MQS J053623.91-705952.7 5:36:23.91 -70:59:52.7 18.835 18.724  lmc171.3.29068  blue      0
MQS J053627.54-715434.5 5:36:27.54 -71:54:34.5 20.361 19.119  lmc172.1.12207  N	  Gal
MQS J053629.80-712109.0 5:36:29.80 -71:21:09.0 20.553 19.573  lmc172.4.54988  N	  0
MQS J053701.89-713134.0 5:37:01.89 -71:31:34.0 21.285 19.640  lmc172.3.50653  red      0
MQS J053702.62-710509.7 5:37:02.62 -71:05:09.7 20.671 19.870  lmc178.7.32245  N	  0
MQS J053710.28-712314.3 5:37:10.28 -71:23:14.3 17.586 17.701  lmc172.4.24169  PN	   PN
MQS J053722.63-703719.3 5:37:22.63 -70:37:19.3 20.012 19.428  lmc177.8.59382  N	  0
MQS J053728.32-713504.9 5:37:28.32 -71:35:04.9 21.351 19.913   lmc179.6.1335  N	  0
MQS J053733.43-720510.8 5:37:33.43 -72:05:10.8 20.661 19.872   lmc180.6.4239  N	  0
MQS J053747.23-713854.7 5:37:47.23 -71:38:54.7 21.278 19.764  lmc179.7.18645  N	  0
MQS J053749.63-712054.3 5:37:49.63 -71:20:54.3 21.253 19.927  lmc179.5.22545  N	  0
MQS J053756.81-714855.9 5:37:56.81 -71:48:55.9 21.139 20.394  lmc179.8.20318  N	  0
MQS J053807.91-721145.5 5:38:07.91 -72:11:45.5 19.326 19.241   lmc180.6.2590  N	  0
MQS J053809.08-703825.8 5:38:09.08 -70:38:25.8 21.715 20.987  lmc177.8.76923  N	  0
MQS J053816.96-722500.1 5:38:16.96 -72:25:00.1 21.288 20.324   lmc180.8.9776  N	  0
MQS J053825.59-704127.1 5:38:25.59 -70:41:27.1 99.999 20.949  lmc177.8.34037  YSO/PN      YSO
MQS J053838.90-711433.0 5:38:38.90 -71:14:33.0 99.999 20.358  lmc178.8.45855  red      Gal
MQS J053918.06-704842.2 5:39:18.06 -70:48:42.2 19.076 17.839  lmc178.5.16861  red      0
MQS J053923.82-721247.0 5:39:23.82 -72:12:47.0 99.999 21.092  lmc180.7.24045  N	  0
MQS J053924.67-713256.2 5:39:24.67 -71:32:56.2 21.692 20.804  lmc179.6.13088  red      0
MQS J053938.73-711119.3 5:39:38.73 -71:11:19.3 22.036 20.707  lmc178.8.53475  YSO      0
MQS J053942.60-711044.8 5:39:42.60 -71:10:44.8 21.797 20.738  lmc178.8.53720  YSO      YSO/PN
MQS J053950.06-710751.8 5:39:50.06 -71:07:51.8 22.353 20.340  lmc178.7.27449  N	  0
MQS J053952.14-710902.3 5:39:52.14 -71:09:02.3 20.317 19.195  lmc178.7.24371  YSO      YSO
MQS J053958.57-711014.1 5:39:58.57 -71:10:14.1 19.659 18.356  lmc178.7.24458  PN	   YSO
MQS J054004.44-703552.7 5:40:04.44 -70:35:52.7 99.999 20.712  lmc177.1.46358  N	  0
MQS J054007.79-711249.9 5:40:07.79 -71:12:49.9 18.066 20.673  lmc178.8.54884  YSO      YSO
MQS J054010.73-713248.3 5:40:10.73 -71:32:48.3 22.105 20.506  lmc179.6.17906  N	  0
MQS J054015.95-711156.3 5:40:15.95 -71:11:56.3 21.178 20.756  lmc178.8.56733  YSO      YSO
MQS J054018.50-704959.4 5:40:18.50 -70:49:59.4 20.667 20.423   lmc178.4.3157  N	  0
MQS J054024.40-715402.4 5:40:24.40 -71:54:02.4 20.683 19.792  lmc179.8.13146  N	  0
MQS J054030.22-710101.7 5:40:30.22 -71:01:01.7 99.999 20.649   lmc178.3.6804  N	  0
MQS J054039.71-703843.9 5:40:39.71 -70:38:43.9 21.857 21.020  lmc177.1.55012  N	  0
MQS J054049.10-712646.5 5:40:49.10 -71:26:46.5 21.483 20.746  lmc179.5.20862  YSO      0
MQS J054049.49-711436.6 5:40:49.49 -71:14:36.6 18.092 17.121  lmc178.1.26502  red      0
MQS J054050.13-712604.0 5:40:50.13 -71:26:04.0 99.999 20.519   lmc179.4.2009  YSO      0
MQS J054055.86-721806.3 5:40:55.86 -72:18:06.3 99.999 20.856   lmc180.2.5227  N	  0
MQS J054059.31-704402.5 5:40:59.31 -70:44:02.5 22.418 20.459  lmc177.1.12459  N	  YSO
MQS J054101.38-712655.1 5:41:01.38 -71:26:55.1 19.134 18.179	lmc179.4.540  N	  0
MQS J054109.42-722940.6 5:41:09.42 -72:29:40.6 20.242 19.357   lmc180.1.1368  N	  0
MQS J054112.81-705307.6 5:41:12.81 -70:53:07.6 22.057 20.838  lmc178.3.41736  N	  0
MQS J054115.15-705446.8 5:41:15.15 -70:54:46.8 20.970 20.409  lmc178.3.41850  N	  0
MQS J054125.11-711532.6 5:41:25.11 -71:15:32.6 99.999 20.510   lmc178.1.9886  YSO      YSO
MQS J054136.14-711925.1 5:41:36.14 -71:19:25.1 20.035 18.712   lmc178.1.7553  PN	   YSO
MQS J054144.88-712351.9 5:41:44.88 -71:23:51.9 18.790 17.728   lmc179.4.5718  N	  0
MQS J054149.13-710427.7 5:41:49.13 -71:04:27.7 17.966 17.689  lmc178.2.36061  N	  0
MQS J054149.72-712123.4 5:41:49.72 -71:21:23.4 18.872 17.761  lmc179.4.27485  YSO      IR
MQS J054153.88-710903.7 5:41:53.88 -71:09:03.7 18.440 16.797   lmc178.2.7841  red      0
MQS J054156.68-714944.1 5:41:56.68 -71:49:44.1 21.563 20.710  lmc179.1.16750  red      0
MQS J054203.51-712032.4 5:42:03.51 -71:20:32.4 22.016 21.040  lmc179.4.32374  YSO      0
MQS J054239.15-712039.2 5:42:39.15 -71:20:39.2 20.742 18.393  lmc179.4.28412  red      0
MQS J054252.28-705822.4 5:42:52.28 -70:58:22.4 21.458 20.216  lmc178.3.18479  N	  0
MQS J054308.12-704846.0 5:43:08.12 -70:48:46.0 18.408 17.334  lmc178.4.24571  red      0
MQS J054312.54-712003.2 5:43:12.54 -71:20:03.2 20.420 19.403  lmc179.4.34773  N	  0
MQS J054314.37-720016.7 5:43:14.37 -72:00:16.7 22.022 21.421  lmc180.4.26815  N	  0
MQS J054320.11-713214.6 5:43:20.11 -71:32:14.6 20.133 19.176  lmc179.3.32411  N	  0
MQS J054324.94-715751.4 5:43:24.94 -71:57:51.4 99.999 20.994  lmc180.4.27628  N	  0
MQS J054328.45-720434.0 5:43:28.45 -72:04:34.0 20.380 19.583  lmc180.3.20129  N	  0
MQS J054400.43-705846.2 5:44:00.43 -70:58:46.2 20.749 20.109   lmc186.6.3483  N	  0
MQS J054423.34-703707.8 5:44:23.34 -70:37:07.8 19.685 19.518  lmc185.8.58469  N	  0
MQS J054427.77-714818.4 5:44:27.77 -71:48:18.4 20.815 19.718   lmc187.8.2874  N	  0
MQS J054428.93-713833.4 5:44:28.93 -71:38:33.4 20.311 19.567  lmc179.2.30872  N	  0
MQS J054429.97-712936.3 5:44:29.97 -71:29:36.3 99.999 20.490   lmc187.6.9757  N	  0
MQS J054433.44-713508.4 5:44:33.44 -71:35:08.4 21.409 20.266  lmc179.3.18873  N	  0
MQS J054434.60-713330.1 5:44:34.60 -71:33:30.1 21.135 20.012  lmc179.3.18917  N	  0
MQS J054442.15-715131.7 5:44:42.15 -71:51:31.7 21.560 20.682   lmc187.8.7230  N	  0
MQS J054444.01-705249.5 5:44:44.01 -70:52:49.5 21.475 20.371  lmc186.6.36882  N	  0
MQS J054455.51-714936.4 5:44:55.51 -71:49:36.4 20.522 20.036   lmc187.8.3539  N	  0
MQS J054457.80-711915.9 5:44:57.80 -71:19:15.9 22.186 20.846  lmc187.5.14643  N	  0
MQS J054506.54-710509.2 5:45:06.54 -71:05:09.2 20.870 20.030  lmc186.7.34478  N	  0
MQS J054506.65-710812.5 5:45:06.65 -71:08:12.5 20.588 20.299  lmc186.7.10002  N	  0
MQS J054546.00-710152.1 5:45:46.00 -71:01:52.1 20.410 19.264  lmc186.7.38711  N	  0
MQS J054558.01-704952.8 5:45:58.01 -70:49:52.8 20.715 19.900  lmc186.5.18205  N	  0
MQS J054558.51-711903.9 5:45:58.51 -71:19:03.9 17.875 18.263   lmc187.5.2702  PN	   PN
MQS J054607.57-710228.9 5:46:07.57 -71:02:28.9 19.854 18.951  lmc186.7.38174  N	  0
MQS J054621.35-722150.5 5:46:21.35 -72:21:50.5 19.974 19.554   lmc188.8.2777  N	  0
MQS J054623.71-710542.4 5:46:23.71 -71:05:42.4 20.337 18.847  lmc186.7.38390  red      0
MQS J054632.01-714333.1 5:46:32.01 -71:43:33.1 20.601 19.427  lmc187.7.25013  N	  0
MQS J054647.45-722635.2 5:46:47.45 -72:26:35.2 20.936 20.212  lmc188.8.10551  N	  0
MQS J054653.59-711759.7 5:46:53.59 -71:17:59.7 99.999 20.459  lmc186.8.17993  N	  0
MQS J054718.48-715934.6 5:47:18.48 -71:59:34.6 20.262 19.797  lmc188.5.18223  N	  0
MQS J054743.41-705343.9 5:47:43.41 -70:53:43.9 18.558 19.242  lmc186.3.24081  N	  0
MQS J054744.30-721532.3 5:47:44.30 -72:15:32.3 19.314 18.767  lmc188.7.12437  N	  0
MQS J054747.50-714337.9 5:47:47.50 -71:43:37.9 19.746 19.307  lmc187.7.24233  N	  0
MQS J054751.64-711744.8 5:47:51.64 -71:17:44.8 21.754 20.431   lmc186.1.2416  N	  0
MQS J054754.32-713455.7 5:47:54.32 -71:34:55.7 21.346 20.451  lmc187.6.42843  N	  0
MQS J054806.98-720712.7 5:48:06.98 -72:07:12.7 19.304 19.206  lmc188.6.14118  N	  0
MQS J054816.37-714218.5 5:48:16.37 -71:42:18.5 21.313 20.094   lmc187.2.2483  N	  0
MQS J054831.16-713818.4 5:48:31.16 -71:38:18.4 22.212 21.220  lmc187.2.12001  N	  0
MQS J054833.68-705552.3 5:48:33.68 -70:55:52.3 20.658 19.665  lmc186.3.30920  N	  0
MQS J054850.97-705629.9 5:48:50.97 -70:56:29.9 18.123 17.744  lmc186.3.29801  N	  0
MQS J054852.98-713017.0 5:48:52.98 -71:30:17.0 22.306 20.892  lmc187.3.11250  N	  0
MQS J054911.54-713455.7 5:49:11.54 -71:34:55.7 99.999 21.295  lmc187.3.12648  N	  0
MQS J054912.01-711818.1 5:49:12.01 -71:18:18.1 99.999 20.570   lmc186.1.5626  N	  0
MQS J054912.65-712906.0 5:49:12.65 -71:29:06.0 20.521 19.822   lmc187.3.5612  N	  0
MQS J054924.11-712002.8 5:49:24.11 -71:20:02.8 20.914 19.517   lmc187.4.6646  N	  0
MQS J054932.29-705300.2 5:49:32.29 -70:53:00.2 17.409 16.542  lmc186.3.35768  red      IR
MQS J054948.15-715730.2 5:49:48.15 -71:57:30.2 21.232 20.083   lmc188.4.3038  N	  0
MQS J054950.87-711542.3 5:49:50.87 -71:15:42.3 21.143 19.382   lmc186.1.9360  N	  0
MQS J054952.19-710114.1 5:49:52.19 -71:01:14.1 99.999 20.576  lmc186.3.16082  N	  0
MQS J054952.93-720347.3 5:49:52.93 -72:03:47.3 20.643 19.379   lmc188.3.2601  N	  0
MQS J054954.33-712329.6 5:49:54.33 -71:23:29.6 20.980 20.336  lmc187.4.17919  N	  0
MQS J054956.89-711201.2 5:49:56.89 -71:12:01.2 19.701 19.293  lmc186.1.26342  N	  0
MQS J055003.38-713640.8 5:50:03.38 -71:36:40.8 99.999 20.539  lmc187.3.22388  N	  0
MQS J055021.01-710616.0 5:50:21.01 -71:06:16.0 21.968 20.162  lmc186.2.18355  N	  0
MQS J055026.21-705446.5 5:50:26.21 -70:54:46.5 99.999 19.709  lmc186.3.42630  N	  0
MQS J055033.49-714208.6 5:50:33.49 -71:42:08.6 20.929 20.106  lmc187.2.16722  N	  0
MQS J055036.44-712157.7 5:50:36.44 -71:21:57.7 99.999 20.817  lmc187.4.31644  N	  0
MQS J055045.83-714710.5 5:50:45.83 -71:47:10.5 22.460 20.349  lmc187.1.13848  N	  0
MQS J055057.10-713242.8 5:50:57.10 -71:32:42.8 21.982 20.526  lmc187.3.28443  N	  0
MQS J055105.29-710549.8 5:51:05.29 -71:05:49.8 19.233 18.124   lmc193.7.1655  N	  0
MQS J055124.88-712559.6 5:51:24.88 -71:25:59.6 21.924 20.525  lmc187.4.34953  N	  0
MQS J055132.19-713356.7 5:51:32.19 -71:33:56.7 21.965 21.270  lmc187.3.33971  N	  0
MQS J055136.03-710824.2 5:51:36.03 -71:08:24.2 19.604 19.395   lmc193.7.4436  N	  Gal
MQS J055147.86-715403.2 5:51:47.86 -71:54:03.2 18.741 18.360	lmc194.8.461  N	  0
MQS J055155.91-710551.6 5:51:55.91 -71:05:51.6 17.088 17.049	lmc193.7.947  blue      0
MQS J055251.50-712645.1 5:52:51.50 -71:26:45.1 21.307 20.484   lmc194.5.4717  N	  0
MQS J055315.06-715519.1 5:53:15.06 -71:55:19.1 19.536 19.007   lmc195.5.1088  N	  0

